On Random Simplex Picking Beyond the Blashke Problem

New selected values of odd random simplex volumetric moments (moments of the volume of a random simplex picked from a given body) are derived in an exact form in various bodies in dimensions three, four, five, and six. In three dimensions, the well-known Efron's formula was used by Buchta & Reitzner and Zinani to deduce the mean volume of a random tetrahedron in a tetrahedron and a cube. However, for higher moments and/or in higher dimensions, the method fails. As it turned out, the same problem is also solvable using the Blashke-Petkantschin formula in Cartesian parametrisation in the form of the Canonical Section Integral (Base-height splitting). In our presentation, we show how to derive the older results mentioned above using our base-height splitting method and also touch on the essential steps of how the method translates to higher dimensions and for higher moments.

==> unused.txt <==
% ======== CONJECTURE 6

Based on our understanding of $f_4(n,p)$ and by comparing the results for low-sized matrices with the help of \textit{Mathematica}, we state Theorem \eqref{ThmGauss} for $X_{ij}$'s having general normal distribution.


\begin{conjecture} Let $X_{ij} \sim N(\mu,\sigma^2)$, then
\begin{equation}
    f_6(n,p) \!=\! \frac{n! (n+1)! (n+3)! \sigma ^{6 (p-1)}}{(n\!-\!p)! (n\!-\!p\!+\!2)! (n\!-\!p\!+\!4)!} \!\left(n^2 p^3 \mu ^6\!+\!3 n p^2 (n\!+\!4) \mu ^4 \sigma ^2\!+\!3 p (n\!+\!2) (n\!+\!4) \mu ^2 \sigma ^4\!+\!(n\!+\!2) (n\!+\!4) \sigma
   ^6\right)
\end{equation}
\end{conjecture}
\begin{corollary} Putting $n=p$, we would get
\begin{equation}
    f_6(n) = \frac{n!(n+1)!(n+3)! \sigma ^{6 (n-1)}}{2!
   4!} \left(n^5 \mu ^6+3 n^3 (n+4) \mu
   ^4 \sigma ^2+3 n (2+n) (4+n) \mu ^2 \sigma ^4+(2+n) (4+n) \sigma ^6\right).
\end{equation}
\end{corollary}
\noindent
However, we have no tools to prove those formulae yet.


% ======== EXPONENTIAL DISTRIBUTION

Again, we can relate these values to a particular problem in random geometry. Extending the argument of Reed \cite{reed1974random}, we present the following result: Consider a regular $d$-dimensional simplex with unit $d$-volume, from which we select $p\leq d+1$ points uniformly and independently. The convex hull of those random points forms a simplex with $p$-volume $V_{d,p}$, which is now a random variable. The even moments of $V_{d,p}$ are then given by


let Yi be Exp[1], then
(X1,X2,...,Xn) = (Y1,Y2,...,Yn)/(Y1+...+Yn)
is a uniform random sample on the regular (n-1)-simplex hull{[1,0,...]_n,[0,1,...]_n}

These tabulated numbers are of particular interest in the field of random geometry. Let us have a $d$-dimensional simplex with unit $d$-volume, from which we select $d+1$ points uniformly and independently. A convex hull of those random points forms a smaller simplex with $d$-volume $V_d$, which is now a random variable. As shown by Reed \cite{reed1974random}, the even moments of $V_d$ are given by
\begin{equation}
    \Ex V_d^{2l} = \left(\frac{d!}{(d+2l)!}\right)^{d+1} f_{2l}(d+1),
\end{equation}
our result applied on $X_{ij} \sim \operatorname{Exp}(1)$ thus implies an explicit formula for the fourth moment of $V_d$.

% ======================= NOT VALID EXTENSION OF W-A LEMMA

\begin{proposition}\label{MainPropDembo}
Let D be an $n\times p$ real matrix, u and v be real vectors consisting of $n$ rows an $p$ rows, respectively, and $\lambda$ a real number; then
\begin{equation}
    |(D+\lambda uv^T)^T(D + \lambda u v^T)|  = |D^TD| + 2 \lambda v^T (D^TD)^{\mathrm{adg}} D^T u + \lambda^2 (u^T u) v^T (D^TD)^{\mathrm{adg}} v.
\end{equation}
\end{proposition}

\begin{proof} By using Lemma \ref{MainLem},
\begin{equation}
    |(D+\lambda uv^T)^T(D + \lambda u v^T)|  = | D^TD + \lambda (2 D^T+\lambda v u^T) u v^T| = |D^TD| + \lambda v^T (D^TD)^{\mathrm{adg}}  (2 D^T+\lambda v u^T) u.
\end{equation}
\end{proof}

\begin{definition}[$F,G,V,g_k(n,p),G_k(t,\omega)$]
Given $X_{ij}$'s with moments $m_j$, we again denote $Y_{ij} = X_{ij} - m_1$. From those variables, we construct a matrix $V = (Y_{ij})_{n\times p}$ and denote $g_k(n,p) = \Exx |V^T V|^k$ and
\begin{equation}
    G_k(t, \omega) = \sum_{n=0}^\infty \sum_{p=0}^n\frac{(n-p)! }{n!p!} t^n \omega^{n-p} g_k(n,p).
\end{equation}
For brevity, we will write $F = U^TU$ and $G = V^T V$ onwards.
\end{definition}

\begin{remark}
Again, we have $g_k(n,p) = f_k^{\mathrm{cen}}(n,p)$ in which we replace $m_j$ by $\mu_j$. So, for $k=4$,
\begin{equation}
    G_4(t,\omega) = \frac{e^{t(\mu_4-3\mu_2^2)}}{(1-\mu_2^2t)^2(1-\omega-\mu_2^2t)}.
\end{equation}
\end{remark}


\begin{proposition}
\begin{equation}
    |F| = |G| + 2 m_1 P + n m_1^2 Q,\qquad \text{where} \qquad P = \sum_{ijk} (-1)^{i+j} |G_{ij}| Y_{kj} \qquad \text{and} \qquad Q = \sum_{ij} (-1)^{i+j} |G_{ij}|.
\end{equation}
\end{proposition}
\begin{proof}
Follows directly from Proposition \ref{MainPropDembo}, since $A = B + m_1 uv^T$, where $u$ and $v$ are vectors with $n$ rows and $p$ rows, respectively, having all components equal to one.
\end{proof}
\begin{corollary}
\label{ColSummandsDembo} Squaring the previous result and taking expectation, we get an expression for $f_4(n,p)$,
\begin{equation}
    f_4(n,p) = \Exx |F|^2 = \Exx |G|^2 + 4 m_1 \Exx |G| P + 2 m_1^2 n \Exx |G| Q + 4 m_1^2 \Exx P^2 + 4 n m_1^3 \Exx P Q + m_1^4 n^2 \Exx Q^2.
\end{equation}\end{corollary}
Strangely, it turns out that many of the summands were \textit{already} calculated by Dembo \cite{dembo1989random}, although they have been used to prove limit theorems rather then to generalise $F^{\mathrm{sym}}_4 (t,\omega)$ in the paper. Note that, the number of different classes of terms are much lower.

% ============== DEPENDENT AND INDEPENDENT COLUMNS

The next part is to identify the terms attending the same value.


\begin{definition}[$U^{(q)},\tilde{U}^{(q)}$]
Denote $U^{(q)} = (X_{ij})_{p \times p}$ and $\tilde{U}^{(q)} = (\tilde{X}_{ij})_{p \times p}$ a random pair of $p$ by $p$ square matrices being identical in the first $q$ columns, that is $X_{ij} = \tilde{X}_{ij}$ for $j\leq q$ and all $i$. These columns we refer to as the \textit{dependent columns} of the random matrix pair. Otherwise, we assume $\tilde{X}_{ij}$ are independent from each other and from all $X_{ij}$'s, following the same distribution as them. Similarly, we call these columns with $j>q$ the \textit{independent columns}.
\end{definition}

\begin{definition}[$\Exc$]
We denote $\Exc$ the conditional expectation taken with respect only to the entries in the independent columns of a random matrix pair. By properties of conditional expectations, $\Ex = \Exx \Exc$.
\end{definition}
